Minimizing Hitting Time between Disparate Groups with Shortcut Edges

Structural bias or segregation of networks refers to situations where two or more disparate groups are present in the network, so that the groups are highly connected internally, but loosely connected to each other. In many cases it is of interest to increase the connectivity of disparate groups so as to, e.g., minimize social friction, or expose individuals to diverse viewpoints. A commonly-used mechanism for increasing the network connectivity is to add edge shortcuts between pairs of nodes. In many applications of interest, edge shortcuts typically translate to recommendations, e.g., what video to watch, or what news article to read next. The problem of reducing structural bias or segregation via edge shortcuts has recently been studied in the literature, and random walks have been an essential tool for modeling navigation and connectivity in the underlying networks. Existing methods, however, either do not offer approximation guarantees, or engineer the objective so that it satisfies certain desirable properties that simplify the optimization~task. In this paper we address the problem of adding a given number of shortcut edges in the network so as to directly minimize the average hitting time and the maximum hitting time between two disparate groups. Our algorithm for minimizing average hitting time is a greedy bicriteria that relies on supermodularity. In contrast, maximum hitting time is not supermodular. Despite, we develop an approximation algorithm for that objective as well, by leveraging connections with average hitting time and the asymmetric k-center problem.

==> Rebuttal_KDD.txt <==
General Comment (to all reviewers):
-----------------------------------
We sincerely thank all the reviewers for their high-quality, constructive, and critical feedback. We have individually answered all the questions of the reviewers below. Here we summarize our main action points:

Although our work is mostly focussed on theoretical contributions, we have improved the experimental evaluation in the following ways:

1) Concering the parameter settings of Greedy+:
We have rerun the experiments from Section 7 with different values of $\epsilon$ and $\lambda$, and clearly see an influence of both parameters on our Greedy+ algorithm.
For sufficiently low values of both parameters, we were able to outperform the RepBuBLik algorithm (with vanilla parameter settings) on nearly all datasets. Of course, this comes at the cost of increased running time.
In the supplementary material we will add plots showing the influence of these parameters on both running time and performance of our Greedy+ algorithm. 

2) Concering the size of the datasets:
We have used the same datasets as the ones used in the RepBuBLik paper, except for their biggest dataset.
Greedy+ scales to all these datasets, but in our experiments we compare Greedy+ with RepBuBLik on their ability to reduce the objective functions.   
The main issue is that exact function evaluations are extremely expensive, even for small graphs.
We will attempt to run the performance experiment also also on the largest dataset, and will add the results in the next version of the paper. 

We confirm that, following the rebuttal instructions of the KDD2023 PC chairs, we have not produced any new code and we have only used the original implementation as in the submitted paper.


*********************
Individual responses:
*********************
--rzV2--
We respond to the detailed evaluation points raised by the reviewer.
D1. The introduction mainly discusses edge insertion methods, since they best fit the scope of our paper.
There are numerous different methods that try to reduce a similar objective function by using other strategies. We will briefly discuss those too.
D2. RWC stands for Random Walk Controversy, a previously defined random-walk based measure, proposed by Garimella et al., which quantifies seggregetion. We will clarify this in the text.
D3. Please see our answer above (comment to all the reviewers). There is a trade-off between performance and running time, which we will empirically demonstrate in the Appendix.
D4. Please see our answer to D3 and the comment to all the reviewers.
D5. Thank you for pointing this out. It is a typo, and it should be k-center instead of k-median.

--4rwz--
Please see our answer above (comment to all the reviewers). We have tested the influence of the parameters on quality performance and running time (also compared to RepBuBLik), and will add these findings to the Appendix.
We will also add a toy graph in the introduction to improve readability. Thank you for this suggestion.

--9wHH--
Thank you for carefully reading our paper and for the positive comments. 

--g2uP--
Thank you for point out the typos. We will address them. 

With respect to the technical questions, our response is as follows: 

Q1. Consider the alternative (but equivalent) definition of supermodularity, which states that for any X \subset V and u,v in V\X it should hold: h(X+u) + h(X+v) <= h(X \cup {u,v}) + h(X).
We assume our input graph G is connected. Hence G+X (where X is any subset of new inter-group edges) is just another connected input graph.
So it suffices to prove the claim for a general connected graph G and X = \emptyset.
We apologize that we skipped that step of reasoning from the proof. 
We will clarify it in the next version of the paper.

Q2. For the same reason as in Q1, since our input graph G is connected.

Q3. We restrict ourselves to inter-group edges for technical reasons. If we allow red-to-red shortcut edges, then the hitting times could actually increase after adding such an edge to the graph. So we will not have the monotonicity and supermodularity properties and we lose our theoretical approximation guarantees.
Take for example a path of 3 vertices. The middle node is blue, and the 2 endpoints are red. Both red nodes need one step to hit the blue node. If we add an edge between the two red nodes, the hitting times for both red nodes to hit the blue one increases. We will emphasize this in the paper.

Q4. This is an excellent future research idea. Unfortunately, we could not immediately prove a similar reduction for Problem 2 to the k-median problem. Mainly because Lemma 5, in the context of Problem 2 and the k-median problem, does not hold anymore.

Q5. Both problems are indeed NP-hard by a reduction from vertex cover or set cover. The reduction is similar to one used in the RepBuBLik paper. For completeness of the paper, we will add it to the supplementary material. 
